The Synergy of Gamma-Ray Burst Detectors in the GLAST Era

Simultaneous observations by the large number of gamma-ray burst detectors operating in the GLAST era will provide the spectra, lightcurves and locations necessary for studying burst physics and testing the putative relations between intrinsic burst properties. The detectors' energy band and the accumulation timescale of their trigger system affect their sensitivity to hard vs. soft and long vs. short bursts. Coordination of the Swift and GLAST observing plans consistent with Swift's other science objectives could increase the detection rate of GLAST bursts with redshifts.

==> read_me_dlb.txt <==
Hi!


My zip file includes the LaTeX manuscript with the

bibliographic material included.  I tried to work directly

with bibtex, using the codes from ADS for the papers, but

conference references had many errors (e.g., a great deal

of information appeared twice), and the authors lists could

not be abbreviated and there would be no room for my own

text (instrument papers can have one or two dozen authors).

Rather than spend more hours fighting bibtex, it was much

easier to edit the .bbl file and insert the successful

results into the LaTeX file. I hope this is acceptable,

since I cannot do any better than this. 


David Band


